The radio pulsar population of the Small Magellanic Cloud

We model the present day, observable, normal radio pulsar population of the Small Magellanic Cloud (SMC). The pulsars are generated with SeBa, a binary population synthesis code that evolves binaries and the constituent stellar objects up to remnant formation and beyond. We define radio pulsars by selecting neutron stars that satisfy a selection of criteria defined by Galactic pulsars, and apply the detection thresholds of previous and future SMC pulsar surveys.The number of synthesised and recovered pulsars are exceptionally sensitive to the assumed star formation history and applied radio luminosity model, but is not affected extensively by the assumed common envelope model, metallicity, and neutron star kick velocity distribution. We estimate that the SMC formed (1.6$\pm$0.3)$\times 10^4$ normal pulsars during the last 100 Myrs. We study which pulsars could have been observed by the Parkes multibeam survey of the SMC, by applying the survey's specific selection effects, and recover 4.0$\pm$0.8 synthetic pulsars.This is in agreement with their five observed pulsars. We also apply a proposed MeerKAT configuration for the upcoming SMC survey, and predict that the MeerKAT survey will detect 17.2$\pm$2.5 pulsars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
